Atmospheric compositions and observability of nitrogen dominated ultra-short period super-Earths

We explore the chemistry and observability of nitrogen dominated atmospheres for ultra-short-period super-Earths. We base the assumption, that super-Earths could have nitrogen filled atmospheres, on observations of 55 Cnc e that favour a scenario with a high-mean-molecular-weight atmosphere. We take Titan's elemental budget as our starting point and using chemical kinetics compute a large range of possible compositions for a hot super-Earth. We use analytical temperature profiles and explore a parameter space spanning orders of magnitude in C/O \& N/O ratios, while always keeping nitrogen the dominant component. We generate synthetic transmission and emission spectra and assess their potential observability with the future James Webb Space Telescope and ARIEL. Our results suggest that HCN is a strong indicator of a high C/O ratio, which is similar to what is found for H-dominated atmospheres. We find that these worlds are likely to possess C/O > 1.0, and that HCN, CN, CO should be the primary molecules to be searched for in thermal emission. For lower temperatures (T < 1500 K), we additionally find NH3 in high N/O ratio cases, and C2H4, CH4 in low N/O ratio cases to be strong absorbers. Depletion of hydrogen in such atmospheres would make CN, CO and NO exceptionally prominent molecules to look for in the 0.6 - 5.0 $\mu$m range. Our models show that the upcoming JWST and ARIEL missions will be able to distinguish atmospheric compositions of ultra-short period super-Earths with unprecedented confidence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
